Gaussian Approximation of Quantization Error for Estimation from Compressed Data

We consider the distributional connection between the lossy compressed representation of a high-dimensional signal $X$ using a random spherical code and the observation of $X$ under an additive white Gaussian noise (AWGN). We show that the Wasserstein distance between a bitrate-$R$ compressed version of $X$ and its observation under an AWGN-channel of signal-to-noise ratio $2^{2R}-1$ is sub-linear in the problem dimension. We utilize this fact to connect the risk of an estimator based on an AWGN-corrupted version of $X$ to the risk attained by the same estimator when fed with its bitrate-$R$ quantized version. We demonstrate the usefulness of this connection by deriving various novel results for inference problems under compression constraints, including minimax estimation, sparse regression, compressed sensing, and the universality of linear estimation in remote source coding.

==> PlotData/BPSK.csv <==
,R,SS,G,opt,AWGN
0,0.0001,0.9998613801707289,0.9998613801725043,0.9883973078614334,0.9999075867811434
1,0.05366964285714285,0.9280809902881715,0.9282985140900145,0.7289455206971701,0.9521321576213951
2,0.1072392857142857,0.8604307831733323,0.8618576018138182,0.6192908878395867,0.9074571717666942
3,0.16080892857142853,0.7961275610493695,0.8001720508326041,0.5368480372403757,0.8654943373241568
4,0.2143785714285714,0.7347246559414097,0.7429015066829687,0.46882505363370935,0.8259741834908934
5,0.26794821428571425,0.6759607728271946,0.6897299750191886,0.41024433468587174,0.7886978238335954
6,0.3215178571428571,0.6196885841306747,0.6403640780916952,0.3585471046432698,0.7535109915605911
7,0.37508749999999996,0.5658355029176181,0.5945314360142437,0.3122150207161036,0.720288702302712
8,0.4286571428571428,0.5143796534999958,0.5519791638883044,0.27026357061299844,0.6889256286607188
9,0.4822267857142856,0.46533376702290374,0.5124724764924493,0.23201613985941053,0.6593298130139071
10,0.5357964285714285,0.41873349989066155,0.47579339283800937,0.1969901340021664,0.6314184580437189
11,0.5893660714285713,0.3746283497332472,0.4417395334432946,0.1648330582891814,0.605115074353406
12,0.6429357142857142,0.3330741703097648,0.41012300369025023,0.13528714060881095,0.5803475475748952
13,0.696505357142857,0.29412673082803176,0.38076935710239,0.1081677107324965,0.5570468451742348
14,0.7500749999999999,0.2578360226226435,0.3535166328238177,0.08335385662887963,0.5351461759222955
15,0.8036446428571428,0.22424117593798676,0.32821446198855764,0.06078587189513283,0.5145804721414766
16,0.8572142857142856,0.1933659543158326,0.304723238049524,0.04048152213572674,0.49528610164332565
17,0.9107839285714284,0.16521486469060176,0.2829133464893575,0.022577821938509948,0.47720074101496524
18,0.9643535714285713,0.13976996780521278,0.26266444966300556,0.007509376708413999,0.4602633592466393
19,1.0179232142857142,0.116988500369678,0.24386482282611185,,0.4444142733080322
20,1.071492857142857,0.09680142894297361,0.22641073768570547,,0.429595246768549
21,1.1250624999999999,0.07911304594975421,0.21020589007188478,,0.4157496098778485
22,1.1786321428571427,0.06380169046141981,0.19516086857263504,,0.40282238527186287
23,1.2322017857142855,0.05072163095217741,0.18119266119993277,,0.3907604080247785
24,1.2857714285714283,0.03970608613126836,0.16822419736513236,,0.3795124323802378
25,1.3393410714285712,0.030571286994051095,0.1561839226364512,,0.3690292203416998
26,1.392910714285714,0.023121404429731984,0.14500540393224645,,0.3592636095145002
27,1.446480357142857,0.017154090136774713,0.13462696297171012,,0.35017055927609175
28,1.5000499999999999,0.01246631379501828,0.12499133596051921,,0.3417071755947598
29,1.5536196428571427,0.008860136435901222,0.11604535763373265,,0.3338327156976736
30,1.6071892857142855,0.006148047670376466,0.10773966791261884,,0.3265085743741565
31,1.6607589285714284,0.0041575189618763275,0.10002843955687174,,0.3196982540492749
32,1.7143285714285712,0.0027344879694446433,0.09286912530951695,,0.31336732092838215
33,1.767898214285714,0.0017455858267954039,0.08622222313936181,,0.30748334954019296
34,1.8214678571428569,0.0010790396592051943,0.08005105828569765,,0.30201585793208496
35,1.8750374999999997,0.0006443111619557351,0.07432158090267023,,0.29693623562825533
36,1.9286071428571425,0.0003706504177064529,0.06900217818680665,,0.2922176662743107
37,1.9821767857142853,0.00020483472533860958,0.06406349995109903,,0.2878350466808538
38,2.0357464285714286,0.00010841186755738974,0.05947829668323688,,0.28376490375879415
39,2.0893160714285712,5.4770279565574675e-05,0.055221269194463685,,0.27998531062163823
40,2.1428857142857143,2.6318284842785644e-05,0.051268929029483275,,0.27647580292265306
41,2.196455357142857,1.1982421397216392e-05,0.04759946886721901,,0.2732172963027063
42,2.250025,5.1476250093607234e-06,0.04419264219735128,,0.2701920056506735
43,2.303594642857143,2.077283234647176e-06,0.041029651608741065,,0.26738336672399665
44,2.3571642857142856,7.837108653152569e-07,0.038093045073362176,,0.2647759605423968
45,2.4107339285714287,2.749832180848344e-07,0.03536661965348152,,0.2623554408522708
46,2.4643035714285713,8.923343963740393e-08,0.03283533210078518,,0.2601084648617221
47,2.5178732142857143,2.6621536752813313e-08,0.030485215854173908,,0.25802262736492887
48,2.571442857142857,7.254201461748266e-09,0.028303303978258025,,0.25608639830796764
49,2.6250125,1.7937705765191936e-09,0.02627755761735884,,0.2542890637945646
50,2.6785821428571426,3.982333351970624e-10,0.024396799570256842,,0.2526206704876196
51,2.7321517857142856,7.502398702285973e-11,0.022650652619180058,,0.2510719733296396
52,2.7857214285714282,1.4426682071189134e-11,0.021029482272758925,,0.24963438648019798
53,2.8392910714285713,2.313482738713901e-12,0.01952434360702718,,0.24829993735058842
54,2.8928607142857143,2.645661467681748e-13,0.018126931911160753,,0.24706122360333727
55,2.946430357142857,2.964295475749168e-14,0.016829536865638546,,0.2459113729763026
56,3.0,3.1086244689504383e-15,0.015625,,0.24484400578683607


==> PlotData/noisy_BPSK_RD.csv <==
,R,Dshn,Dind,Drsc,Dinf,mmse
0,0.0,1.0,1.0,1.0,1.0,0.12537607142646237
1,0.15625,0.8003505515689245,0.8268005099737078,0.8523992506521141,0.8172216372440464,0.12537607142646237
2,0.3125,0.6207590117615416,0.6616479983060151,0.7277989711209409,0.659876582973413,0.12537607142646237
3,0.46875,0.45855279043773645,0.5133111495346832,0.6214857355665924,0.5228402242173176,0.12537607142646237
4,0.625,0.2963465691139312,0.37833850438264977,0.5311434175394398,0.4048743166423865,0.12537607142646237
5,0.78125,0.14363413137056033,0.2659756369359423,0.45510307080596357,0.30566150745863374,0.12537607142646237
6,0.9375,0.03477073007930914,0.17924590934999962,0.3918192085358492,0.22472296463279706,0.12537607142646237
7,1.09375,0.0008218336098050338,0.14873917957118296,0.33973120333000767,0.16095746234108899,0.12537607142646237
8,1.25,0.0008218336098050338,0.1370003037234423,0.29727435622780646,0.11254900099866139,0.12537607142646237
9,1.40625,0.0008218336098050338,0.1316016983689887,0.26294063690480196,0.0771327661436978,0.12537607142646237
10,1.5625,0.0008218336098050338,0.12888038761051904,0.23534018221595188,0.05210346961300216,0.12537607142646237
11,1.71875,0.0008218336098050338,0.12744197952069453,0.21324273988758508,0.034940091729260825,0.12537607142646237
12,1.875,0.0008218336098050338,0.125726094331281,0.19559499714868203,0.023448468087827412,0.12537607142646237
13,2.03125,0.0008218336098050338,0.1256086622969826,0.1815182150458009,0.015879623437766388,0.12537607142646237
14,2.1875,0.0008218336098050338,0.12537607142646237,0.17029326283736224,0.01093642130997785,0.12537607142646237
15,2.34375,0.0008218336098050338,0.12537607142646237,0.16133955438231962,0.0077104004410051274,0.12537607142646237
16,2.5,0.0008218336098050338,0.12537607142646237,0.1541925460491793,0.005592240343014643,0.12537607142646237


==> PlotData/noisy_BPSK_SD.csv <==
,snr,Dshn,Dind,Drsc,Dinf,mmse
0,0.1,0.022356373806157414,0.9566094534726617,0.9317967079233215,0.136701757099705,0.9086593987951221
1,0.14125375446227545,0.022356373806157414,0.9275423081932377,0.9069410907086409,0.136701757099705,0.875185401694432
2,0.19952623149688797,0.022356373806157414,0.8867264592658246,0.8744859997396974,0.136701757099705,0.8312486249633881
3,0.28183829312644537,0.022356373806157414,0.8338257381104062,0.8331500990985574,0.136701757099705,0.774843646676675
4,0.3981071705534972,0.022356373806157414,0.7698795533639897,0.7821016082889509,0.136701757099705,0.7043946176670418
5,0.5623413251903491,0.022356373806157414,0.6925836931530204,0.7213700770763829,0.136701757099705,0.6193423059355319
6,0.7943282347242814,0.022356373806157414,0.5997050462687094,0.6522447276970937,0.136701757099705,0.5209059651240913
7,1.1220184543019636,0.022356373806157414,0.49084902215802845,0.5774761452495139,0.136701757099705,0.41289278664887163
8,1.5848931924611134,0.022356373806157414,0.3709802558415902,0.5010741642118348,0.136701757099705,0.3022318570499547
9,2.238721138568339,0.022356373806157414,0.2536033446292169,0.42761059587029465,0.136701757099705,0.19864369198052823
10,3.1622776601683795,0.022356373806157414,0.15310137617763653,0.361201430273031,0.136701757099705,0.11272686915506835
11,4.46683592150963,0.022356373806157414,0.08196759047116914,0.3045968640182646,0.136701757099705,0.05227510401174251
12,6.30957344480193,0.022356373806157414,0.043235644649039215,0.25879626901192654,0.136701757099705,0.01832939494518082
13,8.912509381337454,0.022356373806157414,0.02753823950205679,0.223282620439342,0.136701757099705,0.004353942876372918
14,12.589254117941675,0.022356373806157414,0.023264783455835564,0.1966173151972241,0.136701757099705,0.0005997429495097073
15,17.78279410038923,0.022356373806157414,0.02265101368411106,0.17704181385309903,0.136701757099705,3.843985137086392e-05
16,25.118864315095795,0.022356373806157414,0.023290548323425135,0.16288142156422222,0.136701757099705,8.394770141251229e-07
17,35.481338923357534,0.022356373806157414,0.022531739142866405,0.15273116135591938,0.136701757099705,4.017947197176852e-09
18,50.118723362727195,0.022356373806157414,0.022190938789200115,0.14549453756891118,0.136701757099705,2.414179967047403e-12
19,70.79457843841381,0.022356373806157414,0.022998902282283833,0.14035111103995418,0.136701757099705,-2.220446049250313e-16
20,100.0,0.022356373806157414,0.022356373806157414,0.136701757099705,0.136701757099705,-2.220446049250313e-16

